Compositional Falsification of Cyber-Physical Systems with Machine Learning Components

Cyber-physical systems (CPS), such as automotive systems, are starting to include sophisticated machine learning (ML) components. Their correctness, therefore, depends on properties of the inner ML modules. While learning algorithms aim to generalize from examples, they are only as good as the examples provided, and recent efforts have shown that they can produce inconsistent output under small adversarial perturbations. This raises the question: can the output from learning components can lead to a failure of the entire CPS? In this work, we address this question by formulating it as a problem of falsifying signal temporal logic (STL) specifications for CPS with ML components. We propose a compositional falsification framework where a temporal logic falsifier and a machine learning analyzer cooperate with the aim of finding falsifying executions of the considered model. The efficacy of the proposed technique is shown on an automatic emergency braking system model with a perception component based on deep neural networks.

==> revision_summary.txt <==
REVIEW 1

> In Section 2.2, when presenting qualitative and quantitative semantics for STL, it would be helpful to add some discussion on which semantics is used under what conditions. Specifically, why does your case study (Page 19) use the quantitative robustness measure, rather than the qualitative semantics?

Discussions added on pages 8 and 18.

> In Section 2.2 again, when defining validity domain of \phi, it is not clear when you say “subset of U” whether you are referring to inputs (maybe initial inputs?) or the sequences of inputs.

Clarification added on page 8.

> In Section 3, in Algorithm 1, U_{\phi} is used in line 8, but not defined.

Clarification added on page 9 and corrections made on page 10, Algorithm 1, Lines 8 and 9.

> In Section 4.1, the ML analyzer uses abstract domains over the input feature space with abstraction and concretization functions. It would be useful to discuss the connection, if any, with the theory of abstract interpretation.
Also, is Algorithm 2 guaranteed to terminate (under what conditions)?

Discussions added on page 15.

> In Section 4.2, it is stated that selection of T_E and T_I strongly influence the accuracy of approximation. Again, it would be useful to discuss the consequences of inaccurate approximation. Does it only affect the reduction in input space, and thereby the performance of falsification search? Or, could it generate an erroneous input (i.e., one that is not falsifying)? Also, is the final falsifying input tested on the full system with the concrete ML component?

Discussions added on page 15.

> Some details in the case studies are difficult to understand. For example, on Page 19, how does the dist(0) component of u_c = (25, 40) determine a precise z displacement a_2 = 0.2?

Discussions added on pages 21.

> The labels on axes in various figures (Fig 4, 6, 7, and 10) are too small and hard to read. Similarly, text labels in Figures 5 and 9 should be made bigger.

Labels on axes enlarged in Figures 4, 6, 7, and 10.

> Typos: Page 6: “A ML algorithm” -> “An ML algorithm”; Page 17: “and alleviate” -> “and alleviates”

Typos fixed.


REVIEW 2

> p. 8, def. 3: "falsification problem" -> "the falsification problem"
> p. 9: "corresponds to analyze" -> "corresponds to analyzing"
> "the ML analysis, that can be seen as the procedure of" ->
> "the ML analysis.  It can ve viewed as a procedure for"
> "are different, thus" -> "are different; thus,"
> "computes from M, M^- and ml, where" -> computes M^- and ml from M, where"
> p. 10: "consisting in" -> "consisting of"
> "proceeding obstacle" -> "preceding obstacle"
> p. 13: "consists in" -> "consists of"
> p. 14: "accordingly to" -> "according to”

All typos have been fixed.

